Search for long-lived, heavy particles in final states with a muon and multi-track displaced vertex in proton-proton collisions at sqrt(s)=7 TeV with the ATLAS detector

Many extensions of the Standard Model posit the existence of heavy particles with long lifetimes. In this Letter, results are presented of a search for such particles, which decay at a significant distance from their production point, using a final state containing charged hadrons and an associated muon. This analysis uses a data sample of proton-proton collisions at sqrt(s)= 7 TeV corresponding to an integrated luminosity of 4.4 fb-1 collected in 2011 by the ATLAS detector operating at the Large Hadron Collider. Results are interpreted in the context of R-parity violating supersymmetric scenarios. No events in the signal region are observed and limits are set on the production cross section for supersymmetric particles, multiplied by the square of the branching ratio for a neutralino to decay to charged hadrons and a muon, as a function of the neutralino lifetime. To allow these limits to be used in a variety of models, they are presented for a range of squark and neutralino masses.

==> Metadata.txt <==
Title: Search for long-lived, heavy particles in final states with a
muon and multi-track displaced vertex in proton-proton collisions at
sqrt(s)=7 TeV with the ATLAS detector

Authors: The ATLAS Collaboration

Abstract: Many extensions of the Standard Model posit the existence of
heavy particles with long lifetimes. In this Letter, results are
presented of a search for such particles, which decay at a significant
distance from their production point, using a final state containing
charged hadrons and an associated muon. This analysis uses a data
sample of proton-proton collisions at sqrt(s)= 7 TeV
corresponding to an integrated luminosity of 4.4 fb-1 collected in 2011
by the ATLAS detector operating at the Large Hadron Collider.  Results
are interpreted in the context of R-parity violating supersymmetric
scenarios. No events in the signal region are observed and limits are
set on the production cross section for supersymmetric particles,
multiplied by the square of the branching ratio for a neutralino to
decay to charged hadrons and a muon, as a function of the neutralino
lifetime.  To allow these limits to be used in a variety of models,
they are presented for a range of squark and neutralino masses.


Comments: 9 pages plus author list (21 pages total), 6 figures, 1 tables, submitted to Phys. Lett. B

